Identification of the Early Fermi LAT Gamma-Ray Bright Objects with Extragalactic VLBI sources

A list of 205 gamma-ray strong objects was reported recently as a result of a 3-month integration with the Large Area Telescope on board the Fermi Gamma-Ray Space Telescope. We attempted identification of these objects, cross-correlating the gamma-ray positions with VLBI positions of a large all-sky sample of extragalactic radio sources selected on the basis of their parsec-scale flux density. The original associations reported by the Fermi team are confirmed and six new identifications are suggested. A Monte-Carlo analysis shows that the fraction of chance associations in our analysis is less than 5 per cent, and confirms that the vast majority of gamma-ray bright extragalactic sources are radio loud blazars with strong parsec-scale jets. A correlation between the parsec-scale radio and gamma-ray flux is supported by our analysis of a complete VLBI flux-density-limited sample of extragalactic jets. The effectiveness of using a VLBI catalog to find associations between gamma-ray detections and compact extragalactic radio sources, especially near the Galactic plane, is demonstrated. It is suggested that VLBI catalogs should be used for future identification of Fermi LAT objects.

==> datafile1.txt <==
Title: Association of the Early Fermi LAT Gamma-Ray Bright Objects with Extragalactic VLBI sources
Authors: Kovalev Y.Y.
Table: VLBI associations of the Fermi LAT bright sources
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---    LBSname  Fermi LAT bright source catalog list
  19- 26 A8     ---    VLBIname IAU name (B1950) of VLBI association
  28- 32 F5.3   deg    DP       Difference between Fermi LAT and VLBI association position
  34- 38 F5.3   deg    R95      Fermi LAT 95% confidence radius  
  40- 41 I2     h      RAh      Hour of Right ascension of VLBI association (J2000)
  43- 44 I2     min    RAm      Minute of Right ascension of VLBI association (J2000)
  46- 52 F7.4   s      RAs      Second of Right ascension of VLBI association (J2000)
      54 A1     ---    DE-      Sign of the Declination of VLBI association (J2000)
  55- 56 I2     deg    DEd      Degree of Declination of VLBI association (J2000)
  58- 59 I2     arcmin DEm      Arcminute of Declination of VLBI association (J2000)
  61- 67 F7.4   arcsec DEs      Arcsecond of Declination of VLBI association (J2000)
  69- 73 F5.2   Jy     S8       ? Total parsec-scale flux density
--------------------------------------------------------------------------------
0FGL J0017.4-0503 0015-054 0.163 0.252 00:17:35.8172 -05:12:41.7673  0.20
0FGL J0050.5-0928 0048-097 0.038 0.130 00:50:41.3174 -09:29:05.2104  0.97
0FGL J0051.1-0647 0048-071 0.041 0.127 00:51:08.2098 -06:50:02.2290  0.61
0FGL J0112.1+2247 0109+224 0.047 0.134 01:12:05.8247 +22:44:38.7863  0.54
0FGL J0118.7-2139 0116-219 0.068 0.164 01:18:57.2622 -21:41:30.1401  0.57
0FGL J0120.5-2703 0118-272 0.033 0.140 01:20:31.6634 -27:01:24.6526  0.53
0FGL J0137.1+4751 0133+476 0.028 0.120 01:36:58.5948 +47:51:29.1000  2.67
0FGL J0144.5+2709 0141+268 0.075 0.209 01:44:33.5539 +27:05:03.1180  0.28
0FGL J0145.1-2728 0142-278 0.084 0.243 01:45:03.3946 -27:33:34.3294  0.74
0FGL J0204.8-1704 0202-172 0.050 0.163 02:04:57.6743 -17:01:19.8406  0.95
0FGL J0210.8-5100 0208-512 0.009 0.070 02:10:46.2004 -51:01:01.8918  1.82
0FGL J0217.8+0146 0215+015 0.025 0.106 02:17:48.9548 +01:44:49.6990  1.01
0FGL J0220.9+3607 0218+357 0.185 0.225 02:21:05.4701 +35:56:13.7220  1.20
0FGL J0222.6+4302 0219+428 0.012 0.054 02:22:39.6115 +43:02:07.7988  0.68
0FGL J0229.5-3640 0227-369 0.052 0.138 02:29:28.4491 -36:43:56.8223  0.46
0FGL J0238.4+2855 0234+285 0.167 0.193 02:37:52.4057 +28:48:08.9900  2.40
0FGL J0238.6+1636 0235+164 0.004 0.052 02:38:38.9301 +16:36:59.2745  1.21
0FGL J0303.7-2410 0301-243 0.092 0.174 03:03:26.5029 -24:07:11.4275      
0FGL J0320.0+4131 0316+413 0.039 0.086 03:19:48.1601 +41:30:42.1047 14.19
0FGL J0334.1-4006 0332-403 0.034 0.152 03:34:13.6545 -40:08:25.3980  0.79
0FGL J0349.8-2102 0347-211 0.024 0.157 03:49:57.8267 -21:02:47.7415  0.46
0FGL J0423.1-0112 0420-014 0.142 0.143 04:23:15.8007 -01:20:33.0655  2.79
0FGL J0428.7-3755 0426-380 0.025 0.080 04:28:40.4243 -37:56:19.5806      
0FGL J0457.1-2325 0454-234 0.029 0.065 04:57:03.1792 -23:24:52.0203  2.12
0FGL J0516.2-6200 0516-621 0.132 0.181 05:16:44.9262 -62:07:05.3891      
0FGL J0531.0+1331 0528+134 0.026 0.133 05:30:56.4167 +13:31:55.1494  3.45
0FGL J0538.8-4403 0537-441 0.026 0.073 05:38:50.3616 -44:05:08.9390  3.55
0FGL J0643.2+0858 0640+090 0.043 0.121 06:43:26.4450 +08:57:38.0126  0.61
0FGL J0654.3+4513 0650+453 0.021 0.075 06:54:23.7137 +45:14:23.5455  0.26
0FGL J0654.3+5042 0650+507 0.004 0.083 06:54:22.0931 +50:42:23.8735  0.30
0FGL J0700.0-6611 0700-661 0.050 0.182 07:00:31.2533 -66:10:45.2343      
0FGL J0712.9+5034 0708+506 0.036 0.146 07:12:43.6836 +50:33:22.7070  0.36
0FGL J0714.2+1934 0710+196 0.067 0.128 07:13:55.6792 +19:35:00.4087  0.42
0FGL J0719.4+3302 0716+332 0.088 0.141 07:19:19.4197 +33:07:09.7087  0.19
0FGL J0722.0+7120 0716+714 0.012 0.080 07:21:53.4485 +71:20:36.3634  0.60
0FGL J0730.4-1142 0727-115 0.034 0.082 07:30:19.1125 -11:41:12.6007  3.39
0FGL J0738.2+1738 0735+178 0.083 0.137 07:38:07.3938 +17:42:18.9981  0.84
0FGL J0818.3+4222 0814+425 0.015 0.083 08:18:15.9996 +42:22:45.4149  0.87
0FGL J0824.9+5551 0820+560 0.031 0.214 08:24:47.2364 +55:52:42.6693  0.85
0FGL J0826.0-2228 0823-223 0.028 0.144 08:26:01.5729 -22:30:27.2029  0.77
0FGL J0835.4-4510 0833-450 0.021 0.042 08:35:20.6231 -45:10:34.9466      
0FGL J0855.4+2009 0851+202 0.154 0.178 08:54:48.8749 +20:06:30.6408  1.83
0FGL J0909.7+0145 0907+022 0.246 0.273 09:09:39.8479 +02:00:05.2656  0.21
0FGL J0921.2+4437 0917+449 0.098 0.128 09:20:58.4585 +44:41:53.9850  1.08
0FGL J0948.3+0019 0946+006 0.171 0.287 09:48:57.3201 +00:22:25.5593  0.16
0FGL J0957.6+5522 0954+556 0.011 0.092 09:57:38.1845 +55:22:57.7669  0.27
0FGL J1015.2+4927 1011+496 0.040 0.062 10:15:04.1399 +49:26:00.7044  0.15
0FGL J1015.9+0515 1013+054 0.043 0.104 10:16:03.1365 +05:13:02.3413  0.57
0FGL J1034.0+6051 1030+611 0.019 0.209 10:33:51.4290 +60:51:07.3344  0.26
0FGL J1057.8+0138 1055+018 0.189 0.194 10:58:29.6052 +01:33:58.8236  2.60
0FGL J1058.9+5629 1055+567 0.045 0.083 10:58:37.7275 +56:28:11.2070  0.19
0FGL J1100.2-8000 1057-797 0.084 0.285 10:58:43.3098 -80:03:54.1597  1.63
0FGL J1104.5+3811 1101+384 0.028 0.055 11:04:27.3139 +38:12:31.7990  0.38
0FGL J1123.0-6416 1121-640 0.039 0.125 11:23:19.4155 -64:17:36.1970      
0FGL J1129.8-1443 1127-145 0.121 0.246 11:30:07.0526 -14:49:27.3884  2.57
0FGL J1146.7-3808 1144-379 0.075 0.185 11:47:01.3707 -38:12:11.0236  1.81
0FGL J1159.2+2912 1156+295 0.078 0.192 11:59:31.8339 +29:14:43.8267  1.49
0FGL J1218.0+3006 1215+303 0.044 0.099 12:17:52.0820 +30:07:00.6358  0.27
0FGL J1221.7+2814 1219+285 0.051 0.101 12:21:31.6905 +28:13:58.5001  0.46
0FGL J1229.1+0202 1226+023 0.012 0.083 12:29:06.6997 +02:03:08.5980 18.02
0FGL J1246.6-2544 1244-255 0.073 0.168 12:46:46.8020 -25:47:49.2890  1.19
0FGL J1253.4+5300 1250+532 0.046 0.154 12:53:11.9205 +53:01:11.7379  0.24
0FGL J1256.1-0547 1253-055 0.016 0.079 12:56:11.1666 -05:47:21.5249 16.32
0FGL J1310.6+3220 1308+326 0.032 0.103 13:10:28.6639 +32:20:43.7828  2.08
0FGL J1325.4-4303 1322-427 0.044 0.304 13:25:27.6152 -43:01:08.8054  2.37
0FGL J1326.6-5302 1323-527 0.112 0.191 13:26:49.2291 -52:56:23.6332      
0FGL J1328.8-5604 1325-558 0.058 0.142 13:29:01.1449 -56:08:02.6657      
0FGL J1331.7-0506 1329-049 0.097 0.278 13:32:04.4647 -05:09:43.3055  0.40
0FGL J1355.0-1044 1352-104 0.086 0.163 13:54:46.5187 -10:41:02.6564  0.72
0FGL J1427.1+2347 1424+240 0.042 0.073 14:27:00.3918 +23:48:00.0376  0.19
0FGL J1457.6-3538 1454-354 0.039 0.076 14:57:26.7117 -35:39:09.9716  0.50
0FGL J1504.4+1030 1502+106 0.015 0.054 15:04:24.9798 +10:29:39.1984  1.32
0FGL J1511.2-0536 1508-055 0.139 0.252 15:10:53.5914 -05:43:07.4176  0.53
0FGL J1512.7-0905 1510-089 0.016 0.087 15:12:50.5329 -09:05:59.8298  1.71
0FGL J1517.9-2423 1514-241 0.069 0.101 15:17:41.8131 -24:22:19.4763  1.82
0FGL J1522.2+3143 1520+319 0.014 0.087 15:22:09.9917 +31:44:14.3817  0.44
0FGL J1543.1+6130 1542+616 0.023 0.160 15:42:56.9437 +61:29:55.3463  0.09
0FGL J1553.4+1255 1551+130 0.031 0.105 15:53:32.6979 +12:56:51.7164  0.17
0FGL J1555.8+1110 1553+113 0.023 0.054 15:55:43.0440 +11:11:24.3656  0.24
0FGL J1604.0-4904 1600-489 0.037 0.078 16:03:50.6846 -49:04:05.5050      
0FGL J1625.8-2527 1622-253 0.024 0.150 16:25:46.8916 -25:27:38.3270  1.88
0FGL J1625.9-2423 1623-243 0.240 0.257 16:26:59.9808 -24:26:57.4448  0.09
0FGL J1635.2+3809 1633+38  0.024 0.116 16:35:15.4930 +38:08:04.5005  1.94
0FGL J1653.9+3946 1652+398 0.020 0.068 16:53:52.2167 +39:45:36.6088  0.90
0FGL J1719.3+1746 1717+178 0.030 0.076 17:19:13.0485 +17:45:06.4371  0.58
0FGL J1751.5+0935 1749+096 0.060 0.095 17:51:32.8186 +09:39:00.7283  2.90
0FGL J1802.2+7827 1803+784 0.075 0.132 18:00:45.6839 +78:28:04.0184  2.10
0FGL J1802.6-3939 1759-396 0.016 0.069 18:02:42.6801 -39:40:07.9077  1.67
0FGL J1830.3+0617 1827+062 0.067 0.097 18:30:05.9399 +06:19:15.9521  0.41
0FGL J1833.4-2106 1830-211 0.060 0.117 18:33:39.8880 -21:03:39.7700 10.00
0FGL J1847.8+3223 1846+322 0.134 0.178 18:48:22.0886 +32:19:02.6037  0.59
0FGL J1849.4+6706 1849+670 0.020 0.090 18:49:16.0723 +67:05:41.6802  1.02
0FGL J1911.2-2011 1908-201 0.074 0.129 19:11:09.6529 -20:06:55.1092  1.98
0FGL J1923.3-2101 1920-211 0.061 0.130 19:23:32.1898 -21:04:33.3332  2.22
0FGL J2000.2+6506 1959+650 0.049 0.077 19:59:59.8521 +65:08:54.6526  0.17
0FGL J2001.0+4352 1959+437 0.025 0.069 20:01:12.8738 +43:52:52.8391  0.07
0FGL J2009.4-4850 2005-489 0.012 0.132 20:09:25.3907 -48:49:53.7216  0.45
0FGL J2025.6-0736 2022-077 0.014 0.077 20:25:40.6604 -07:35:52.6890  0.60
0FGL J2056.1-4715 2052-474 0.024 0.239 20:56:16.3598 -47:14:47.6278  0.90
0FGL J2143.2+1741 2141+175 0.097 0.215 21:43:35.5446 +17:43:48.7874  0.68
0FGL J2147.1+0931 2144+092 0.027 0.137 21:47:10.1630 +09:29:46.6722  0.57
0FGL J2157.5+3125 2155+312 0.023 0.343 21:57:28.8239 +31:27:01.3517  0.43
0FGL J2158.8-3014 2155-304 0.016 0.064 21:58:52.0651 -30:13:32.1182  0.22
0FGL J2202.4+4217 2200+420 0.048 0.160 22:02:43.2914 +42:16:39.9799  2.85
0FGL J2203.2+1731 2201+171 0.111 0.186 22:03:26.8937 +17:25:48.2476  0.41
0FGL J2207.0-5347 2204-540 0.099 0.223 22:07:43.7333 -53:46:33.8197      
0FGL J2229.8-0829 2227-088 0.064 0.185 22:29:40.0843 -08:32:54.4356  1.75
0FGL J2232.4+1141 2230+114 0.053 0.183 22:32:36.4089 +11:43:50.9040  2.77
0FGL J2254.0+1609 2251+158 0.011 0.051 22:53:57.7479 +16:08:53.5608  8.06
0FGL J2327.3+0947 2325+093 0.137 0.218 23:27:33.5806 +09:40:09.4624  0.56
0FGL J2345.5-1559 2342-161 0.107 0.239 23:45:12.4623 -15:55:07.8342  0.37

